Summary Explorer: Visualizing the State of the Art in Text Summarization

This paper introduces Summary Explorer, a new tool to support the manual inspection of text summarization systems by compiling the outputs of 55~state-of-the-art single document summarization approaches on three benchmark datasets, and visually exploring them during a qualitative assessment. The underlying design of the tool considers three well-known summary quality criteria (coverage, faithfulness, and position bias), encapsulated in a guided assessment based on tailored visualizations. The tool complements existing approaches for locally debugging summarization models and improves upon them. The tool is available at https://tldr.webis.de/

==> emnlp21-tldr-demo-notes.txt <==
Paper outline
1. Introduction
2. Related Work
3. Summary Explorer
4. Text processing
    4.1 De-tokenization, sentence segmentation using model specific delimiters that were identified via manual inspection, novelty, compression, hallucinations
    4.2 Named entities, relations (grouping and filtering), noun chunks, semantic frames
    4.3 Lexical and semantic alignments
    4.4 Automatic metrics
5. Related work
6. Conclusion


Different implementations of ROUGE
BanditSum
Modified version of https://github.com/pltrdy/rouge

bottom-up
https://github.com/sebastianGehrmann/rouge-baselines
